Reducing Subspace Models for Large-Scale Covariance Regression

We develop an envelope model for joint mean and covariance regression in the large $p$, small $n$ setting. In contrast to existing envelope methods, which improve mean estimates by incorporating estimates of the covariance structure, we focus on identifying covariance heterogeneity by incorporating information about mean-level differences. We use a Monte Carlo EM algorithm to identify a low-dimensional subspace which explains differences in both means and covariances as a function of covariates, and then use MCMC to estimate the posterior uncertainty conditional on the inferred low-dimensional subspace. We demonstrate the utility of our model on a motivating application on the metabolomics of aging. We also provide R code which can be used to develop and test other generalizations of the response envelope model.

==> Envelope Covariance Estimation (1)/simulation_notes.txt <==
## Number of features
p <- 50

## Rank of the matrix
s <- 5

## Number of predictors
q <- 3
n <- 200

## sd of regression coefficients
beta_sd  <- 0.2

## magnitude of the covariance matrix
gamma_sd  <- 10

## error sd
error_sd  <- 20

==> simulation_notes.txt <==
## Number of features
p <- 50

## Rank of the matrix
s <- 5

## Number of predictors
q <- 3
n <- 200

## sd of regression coefficients
beta_sd  <- 0.2

## magnitude of the covariance matrix
gamma_sd  <- 10

## error sd
error_sd  <- 20
